Adaptive Learning to Speed-Up Control of Prosthetic Hands: a Few Things Everybody Should Know

A number of studies have proposed to use domain adaptation to reduce the training efforts needed to control an upper-limb prosthesis exploiting pre-trained models from prior subjects. These studies generally reported impressive reductions in the required number of training samples to achieve a certain level of accuracy for intact subjects. We further investigate two popular methods in this field to verify whether this result equally applies to amputees. Our findings show instead that this improvement can largely be attributed to a suboptimal hyperparameter configuration. When hyperparameters are appropriately tuned, the standard approach that does not exploit prior information performs on par with the more complicated transfer learning algorithms. Additionally, earlier studies erroneously assumed that the number of training samples relates proportionally to the efforts required from the subject. However, a repetition of a movement is the atomic unit for subjects and the total number of repetitions should therefore be used as reliable measure for training efforts. Also when correcting for this mistake, we do not find any performance increase due to the use of prior models.

==> acc_multikt_AA_hyper.txt <==
samples mean std
120 0.3319 0.0698 
240 0.3970 0.0841 
360 0.4272 0.0780 
480 0.4502 0.0834 
600 0.4548 0.0848 
720 0.4678 0.0820 
840 0.4734 0.0863 
960 0.4803 0.0824 
1080 0.4925 0.0856 
1200 0.4884 0.0929 
1320 0.4995 0.0788 
1440 0.5018 0.0864 
1560 0.5004 0.0915 
1680 0.5028 0.0913 
1800 0.5021 0.0832 
1920 0.5030 0.0887 
2040 0.5121 0.0917 
2160 0.5061 0.0817 


==> acc_multikt_AA_original.txt <==
samples mean std
120 0.2277 0.0622 
240 0.2590 0.0670 
360 0.3024 0.0556 
480 0.3257 0.0596 
600 0.3386 0.0540 
720 0.3542 0.0533 
840 0.3566 0.0584 
960 0.3629 0.0603 
1080 0.3744 0.0603 
1200 0.3787 0.0584 
1320 0.3813 0.0560 
1440 0.3822 0.0580 
1560 0.3847 0.0512 
1680 0.3861 0.0518 
1800 0.3879 0.0530 
1920 0.3911 0.0508 
2040 0.3936 0.0550 
2160 0.3955 0.0571 


==> acc_multikt_AA_realistic.txt <==
repetitions mean std
1 0.5029 0.1279 
2 0.5424 0.1218 
3 0.5630 0.1244 
4 0.5778 0.1226 


==> acc_multikt_AI_hyper.txt <==
samples mean std
120 0.3312 0.0668 
240 0.3989 0.0831 
360 0.4263 0.0732 
480 0.4466 0.0861 
600 0.4512 0.0807 
720 0.4779 0.0852 
840 0.4905 0.0858 
960 0.4902 0.0868 
1080 0.5008 0.0863 
1200 0.4971 0.0986 
1320 0.5053 0.0844 
1440 0.5050 0.0861 
1560 0.5088 0.0876 
1680 0.5018 0.0952 
1800 0.5076 0.0932 
1920 0.5104 0.0960 
2040 0.5122 0.0960 
2160 0.5149 0.0944 


==> acc_multikt_AI_original.txt <==
samples mean std
120 0.2021 0.0470 
240 0.2553 0.0577 
360 0.2956 0.0566 
480 0.3241 0.0594 
600 0.3331 0.0624 
720 0.3536 0.0707 
840 0.3647 0.0656 
960 0.3711 0.0729 
1080 0.3883 0.0664 
1200 0.3901 0.0623 
1320 0.3948 0.0654 
1440 0.3973 0.0719 
1560 0.4035 0.0729 
1680 0.4070 0.0694 
1800 0.4101 0.0677 
1920 0.4174 0.0660 
2040 0.4281 0.0685 
2160 0.4236 0.0626 


==> acc_multikt_AI_realistic.txt <==
repetitions mean std
1 0.5024 0.1265 
2 0.5439 0.1230 
3 0.5629 0.1227 
4 0.5767 0.1218 


==> acc_multikt_II_hyper.txt <==
samples mean std
120 0.4805 0.0705 
240 0.5583 0.0828 
360 0.5968 0.0792 
480 0.6269 0.0741 
600 0.6405 0.0764 
720 0.6568 0.0719 
840 0.6652 0.0713 
960 0.6691 0.0677 
1080 0.6736 0.0726 
1200 0.6855 0.0716 
1320 0.6827 0.0686 
1440 0.6807 0.0734 
1560 0.6866 0.0744 
1680 0.6870 0.0742 
1800 0.6858 0.0726 
1920 0.6881 0.0749 
2040 0.6906 0.0704 
2160 0.6918 0.0721 


==> acc_multikt_II_original.txt <==
samples mean std
120 0.3812 0.0600 
240 0.4154 0.0612 
360 0.4370 0.0572 
480 0.4550 0.0558 
600 0.4715 0.0561 
720 0.4807 0.0546 
840 0.4858 0.0538 
960 0.4956 0.0492 
1080 0.4980 0.0533 
1200 0.5019 0.0534 
1320 0.5056 0.0529 
1440 0.5092 0.0541 
1560 0.5126 0.0573 
1680 0.5132 0.0589 
1800 0.5176 0.0600 
1920 0.5204 0.0611 
2040 0.5221 0.0626 
2160 0.5238 0.0611 


==> acc_multikt_II_realistic.txt <==
repetitions mean std
1 0.6524 0.0716 
2 0.6931 0.0707 
3 0.7150 0.0689 
4 0.7286 0.0683 


==> acc_no_AA_hyper.txt <==
samples mean std
120 0.3327 0.0586 
240 0.3966 0.0764 
360 0.4267 0.0784 
480 0.4449 0.0875 
600 0.4618 0.0838 
720 0.4651 0.0806 
840 0.4847 0.0850 
960 0.4894 0.0849 
1080 0.4959 0.0824 
1200 0.5012 0.0970 
1320 0.5033 0.0834 
1440 0.5028 0.0852 
1560 0.5076 0.0871 
1680 0.4996 0.0953 
1800 0.5057 0.0927 
1920 0.5053 0.0966 
2040 0.5112 0.0957 
2160 0.5138 0.0940 


==> acc_no_AA_original.txt <==
samples mean std
120 0.0994 0.0283 
240 0.1632 0.0514 
360 0.2184 0.0586 
480 0.2446 0.0495 
600 0.2680 0.0565 
720 0.2839 0.0486 
840 0.2987 0.0456 
960 0.3093 0.0474 
1080 0.3185 0.0494 
1200 0.3287 0.0481 
1320 0.3313 0.0490 
1440 0.3345 0.0502 
1560 0.3357 0.0461 
1680 0.3439 0.0475 
1800 0.3462 0.0489 
1920 0.3483 0.0419 
2040 0.3527 0.0452 
2160 0.3565 0.0488 


==> acc_no_AA_realistic.txt <==
repetitions mean std
1 0.5016 0.1275 
2 0.5419 0.1239 
3 0.5631 0.1219 
4 0.5776 0.1230 


==> acc_no_AI_hyper.txt <==
samples mean std
120 0.3327 0.0586 
240 0.3966 0.0764 
360 0.4267 0.0784 
480 0.4449 0.0875 
600 0.4618 0.0838 
720 0.4651 0.0806 
840 0.4847 0.0850 
960 0.4894 0.0849 
1080 0.4959 0.0824 
1200 0.5012 0.0970 
1320 0.5033 0.0834 
1440 0.5028 0.0852 
1560 0.5076 0.0871 
1680 0.4996 0.0953 
1800 0.5057 0.0927 
1920 0.5053 0.0966 
2040 0.5112 0.0957 
2160 0.5138 0.0940 


==> acc_no_AI_original.txt <==
samples mean std
120 0.0778 0.0378 
240 0.1100 0.0264 
360 0.1578 0.0369 
480 0.1939 0.0383 
600 0.2112 0.0515 
720 0.2209 0.0480 
840 0.2315 0.0473 
960 0.2439 0.0526 
1080 0.2569 0.0551 
1200 0.2698 0.0570 
1320 0.2743 0.0525 
1440 0.2831 0.0510 
1560 0.2926 0.0511 
1680 0.2969 0.0494 
1800 0.3126 0.0487 
1920 0.3220 0.0437 
2040 0.3252 0.0441 
2160 0.3273 0.0469 


==> acc_no_AI_realistic.txt <==
repetitions mean std
1 0.5023 0.1271 
2 0.5419 0.1239 
3 0.5631 0.1219 
4 0.5776 0.1230 


==> acc_no_II_hyper.txt <==
samples mean std
120 0.4715 0.0794 
240 0.5531 0.0801 
360 0.5926 0.0831 
480 0.6276 0.0765 
600 0.6441 0.0756 
720 0.6605 0.0752 
840 0.6690 0.0731 
960 0.6744 0.0724 
1080 0.6820 0.0733 
1200 0.6873 0.0693 
1320 0.6887 0.0698 
1440 0.6868 0.0733 
1560 0.6927 0.0746 
1680 0.6876 0.0775 
1800 0.6910 0.0726 
1920 0.6905 0.0757 
2040 0.6860 0.0686 
2160 0.6889 0.0687 


==> acc_no_II_original.txt <==
samples mean std
120 0.1115 0.0320 
240 0.1843 0.0380 
360 0.2427 0.0404 
480 0.2896 0.0592 
600 0.3172 0.0554 
720 0.3373 0.0595 
840 0.3625 0.0619 
960 0.3780 0.0589 
1080 0.3901 0.0595 
1200 0.4000 0.0626 
1320 0.4095 0.0618 
1440 0.4248 0.0640 
1560 0.4350 0.0680 
1680 0.4413 0.0724 
1800 0.4473 0.0713 
1920 0.4534 0.0734 
2040 0.4608 0.0738 
2160 0.4658 0.0732 


==> acc_no_II_realistic.txt <==
repetitions mean std
1 0.6514 0.0713 
2 0.6914 0.0696 
3 0.7145 0.0694 
4 0.7287 0.0676 


==> acc_prior_AA_hyper.txt <==
samples mean std
120 0.3253 0.0575 
240 0.3774 0.0704 
360 0.4054 0.0676 
480 0.4211 0.0711 
600 0.4351 0.0727 
720 0.4456 0.0742 
840 0.4550 0.0736 
960 0.4649 0.0733 
1080 0.4731 0.0695 
1200 0.4775 0.0710 
1320 0.4785 0.0706 
1440 0.4813 0.0710 
1560 0.4832 0.0702 
1680 0.4851 0.0706 
1800 0.4920 0.0709 
1920 0.4918 0.0715 
2040 0.4910 0.0728 
2160 0.4929 0.0722 


==> acc_prior_AA_original.txt <==
samples mean std
120 0.1168 0.0301 
240 0.1649 0.0344 
360 0.1904 0.0397 
480 0.2110 0.0392 
600 0.2331 0.0482 
720 0.2413 0.0439 
840 0.2470 0.0429 
960 0.2533 0.0449 
1080 0.2615 0.0451 
1200 0.2654 0.0419 
1320 0.2674 0.0370 
1440 0.2711 0.0379 
1560 0.2767 0.0384 
1680 0.2793 0.0375 
1800 0.2831 0.0392 
1920 0.2848 0.0365 
2040 0.2889 0.0396 
2160 0.2898 0.0387 


==> acc_prior_AA_realistic.txt <==
repetitions mean std
1 0.5057 0.1201 
2 0.5345 0.1188 
3 0.5510 0.1185 
4 0.5603 0.1186 


==> acc_prior_AI_hyper.txt <==
samples mean std
120 0.2209 0.0502 
240 0.2709 0.0610 
360 0.2977 0.0580 
480 0.3142 0.0663 
600 0.3293 0.0697 
720 0.3419 0.0703 
840 0.3512 0.0760 
960 0.3620 0.0728 
1080 0.3649 0.0733 
1200 0.3691 0.0721 
1320 0.3718 0.0732 
1440 0.3734 0.0717 
1560 0.3793 0.0696 
1680 0.3816 0.0708 
1800 0.3841 0.0739 
1920 0.3889 0.0752 
2040 0.3933 0.0755 
2160 0.3915 0.0732 


==> acc_prior_AI_original.txt <==
samples mean std
120 0.1251 0.0331 
240 0.1368 0.0289 
360 0.1755 0.0369 
480 0.1785 0.0351 
600 0.1904 0.0407 
720 0.1994 0.0409 
840 0.2024 0.0398 
960 0.2101 0.0465 
1080 0.2092 0.0417 
1200 0.2064 0.0395 
1320 0.2108 0.0422 
1440 0.2151 0.0452 
1560 0.2156 0.0453 
1680 0.2186 0.0485 
1800 0.2197 0.0482 
1920 0.2212 0.0484 
2040 0.2233 0.0494 
2160 0.2238 0.0504 


==> acc_prior_AI_realistic.txt <==
repetitions mean std
1 0.5055 0.1254 
2 0.5455 0.1235 
3 0.5653 0.1238 
4 0.5773 0.1237 


==> acc_prior_II_hyper.txt <==
samples mean std
120 0.4380 0.0618 
240 0.5343 0.0753 
360 0.5722 0.0685 
480 0.5979 0.0682 
600 0.6188 0.0685 
720 0.6327 0.0677 
840 0.6416 0.0689 
960 0.6504 0.0668 
1080 0.6556 0.0662 
1200 0.6588 0.0674 
1320 0.6616 0.0693 
1440 0.6653 0.0676 
1560 0.6691 0.0680 
1680 0.6706 0.0671 
1800 0.6738 0.0663 
1920 0.6769 0.0672 
2040 0.6784 0.0664 
2160 0.6783 0.0657 


==> acc_prior_II_original.txt <==
samples mean std
120 0.2059 0.0412 
240 0.2623 0.0455 
360 0.3019 0.0485 
480 0.3318 0.0569 
600 0.3526 0.0537 
720 0.3656 0.0552 
840 0.3799 0.0565 
960 0.3916 0.0556 
1080 0.3995 0.0550 
1200 0.4081 0.0557 
1320 0.4138 0.0538 
1440 0.4219 0.0554 
1560 0.4290 0.0584 
1680 0.4332 0.0615 
1800 0.4385 0.0595 
1920 0.4457 0.0624 
2040 0.4491 0.0632 
2160 0.4528 0.0626 


==> acc_prior_II_realistic.txt <==
repetitions mean std
1 0.6549 0.0707 
2 0.6972 0.0689 
3 0.7165 0.0679 
4 0.7273 0.0679 


==> acc_priorrbf_AA_hyper.txt <==
samples mean std
120 0.2838 0.0562 
240 0.3474 0.0580 
360 0.3814 0.0615 
480 0.3909 0.0646 
600 0.4127 0.0652 
720 0.4274 0.0672 
840 0.4355 0.0675 
960 0.4486 0.0695 
1080 0.4565 0.0716 
1200 0.4636 0.0714 
1320 0.4653 0.0744 
1440 0.4730 0.0735 
1560 0.4735 0.0739 
1680 0.4776 0.0728 
1800 0.4814 0.0744 
1920 0.4869 0.0744 
2040 0.4898 0.0746 
2160 0.4886 0.0756 


==> acc_priorrbf_AA_original.txt <==
samples mean std
120 0.0824 0.0182 
240 0.1024 0.0246 
360 0.1301 0.0235 
480 0.1436 0.0215 
600 0.1565 0.0219 
720 0.1648 0.0192 
840 0.1758 0.0232 
960 0.1803 0.0207 
1080 0.1824 0.0299 
1200 0.1848 0.0286 
1320 0.1859 0.0274 
1440 0.1908 0.0320 
1560 0.1915 0.0317 
1680 0.1950 0.0335 
1800 0.1988 0.0350 
1920 0.2036 0.0363 
2040 0.2067 0.0371 
2160 0.2072 0.0378 


==> acc_priorrbf_AA_realistic.txt <==
repetitions mean std
1 0.5014 0.1270 
2 0.5407 0.1230 
3 0.5626 0.1230 
4 0.5783 0.1234 


==> acc_priorrbf_AI_hyper.txt <==
samples mean std
120 0.1996 0.0492 
240 0.2457 0.0503 
360 0.2562 0.0564 
480 0.2770 0.0572 
600 0.2999 0.0629 
720 0.3082 0.0689 
840 0.3190 0.0664 
960 0.3200 0.0705 
1080 0.3343 0.0703 
1200 0.3371 0.0709 
1320 0.3414 0.0711 
1440 0.3369 0.0651 
1560 0.3385 0.0662 
1680 0.3452 0.0690 
1800 0.3482 0.0711 
1920 0.3510 0.0662 
2040 0.3569 0.0672 
2160 0.3561 0.0658 


==> acc_priorrbf_AI_original.txt <==
samples mean std
120 0.0709 0.0141 
240 0.0849 0.0161 
360 0.1145 0.0302 
480 0.1228 0.0291 
600 0.1350 0.0323 
720 0.1396 0.0263 
840 0.1468 0.0315 
960 0.1465 0.0347 
1080 0.1562 0.0449 
1200 0.1566 0.0387 
1320 0.1639 0.0453 
1440 0.1650 0.0435 
1560 0.1703 0.0411 
1680 0.1706 0.0427 
1800 0.1726 0.0443 
1920 0.1730 0.0461 
2040 0.1731 0.0442 
2160 0.1724 0.0414 


==> acc_priorrbf_AI_realistic.txt <==
repetitions mean std
1 0.5017 0.1276 
2 0.5449 0.1255 
3 0.5668 0.1253 
4 0.5824 0.1256 


==> acc_priorrbf_II_hyper.txt <==
samples mean std
120 0.4106 0.0713 
240 0.5085 0.0765 
360 0.5481 0.0675 
480 0.5677 0.0709 
600 0.5914 0.0680 
720 0.6037 0.0679 
840 0.6170 0.0652 
960 0.6231 0.0681 
1080 0.6319 0.0692 
1200 0.6338 0.0673 
1320 0.6389 0.0684 
1440 0.6418 0.0672 
1560 0.6464 0.0727 
1680 0.6514 0.0716 
1800 0.6574 0.0707 
1920 0.6582 0.0706 
2040 0.6608 0.0693 
2160 0.6634 0.0700 


==> acc_priorrbf_II_original.txt <==
samples mean std
120 0.0915 0.0179 
240 0.1296 0.0253 
360 0.1567 0.0368 
480 0.1728 0.0321 
600 0.1833 0.0306 
720 0.1988 0.0354 
840 0.2076 0.0369 
960 0.2128 0.0314 
1080 0.2193 0.0341 
1200 0.2241 0.0355 
1320 0.2307 0.0347 
1440 0.2394 0.0328 
1560 0.2450 0.0326 
1680 0.2488 0.0371 
1800 0.2547 0.0373 
1920 0.2617 0.0396 
2040 0.2683 0.0407 
2160 0.2746 0.0415 


==> acc_priorrbf_II_realistic.txt <==
repetitions mean std
1 0.6544 0.0704 
2 0.7007 0.0696 
3 0.7229 0.0676 
4 0.7367 0.0673 


==> acc_tl_AA_hyper.txt <==
samples mean std
120 0.3324 0.0714 
240 0.3767 0.0662 
360 0.4324 0.0839 
480 0.4450 0.0818 
600 0.4436 0.0794 
720 0.4572 0.0745 
840 0.4725 0.0795 
960 0.4795 0.0925 
1080 0.4827 0.0931 
1200 0.4923 0.0892 
1320 0.4962 0.0861 
1440 0.5031 0.0829 
1560 0.5012 0.0962 
1680 0.4967 0.0906 
1800 0.5018 0.0886 
1920 0.5048 0.0896 
2040 0.5066 0.0894 
2160 0.5098 0.0892 


==> acc_tl_AA_original.txt <==
samples mean std
120 0.3359 0.0558 
240 0.3679 0.0603 
360 0.4078 0.0601 
480 0.4165 0.0629 
600 0.4236 0.0573 
720 0.4409 0.0638 
840 0.4515 0.0666 
960 0.4544 0.0620 
1080 0.4611 0.0592 
1200 0.4654 0.0575 
1320 0.4622 0.0554 
1440 0.4665 0.0584 
1560 0.4715 0.0549 
1680 0.4716 0.0540 
1800 0.4776 0.0559 
1920 0.4779 0.0559 
2040 0.4783 0.0571 
2160 0.4805 0.0591 


==> acc_tl_AI_hyper.txt <==
samples mean std
120 0.3425 0.0727 
240 0.3916 0.0778 
360 0.4362 0.0767 
480 0.4419 0.0818 
600 0.4492 0.0823 
720 0.4625 0.0732 
840 0.4727 0.0816 
960 0.4792 0.0818 
1080 0.4841 0.0894 
1200 0.4910 0.0917 
1320 0.4906 0.0904 
1440 0.4988 0.0893 
1560 0.5025 0.0925 
1680 0.5000 0.0937 
1800 0.5020 0.0878 
1920 0.5058 0.0891 
2040 0.5091 0.0890 
2160 0.5118 0.0889 


==> acc_tl_AI_original.txt <==
samples mean std
120 0.3342 0.0559 
240 0.3704 0.0706 
360 0.4022 0.0744 
480 0.4158 0.0787 
600 0.4293 0.0784 
720 0.4441 0.0803 
840 0.4505 0.0795 
960 0.4578 0.0825 
1080 0.4662 0.0797 
1200 0.4727 0.0792 
1320 0.4724 0.0787 
1440 0.4764 0.0798 
1560 0.4801 0.0778 
1680 0.4813 0.0757 
1800 0.4856 0.0749 
1920 0.4890 0.0759 
2040 0.4893 0.0766 
2160 0.4910 0.0748 


==> acc_tl_II_hyper.txt <==
samples mean std
120 0.4856 0.0760 
240 0.5567 0.0793 
360 0.6024 0.0784 
480 0.6283 0.0826 
600 0.6465 0.0752 
720 0.6582 0.0772 
840 0.6714 0.0723 
960 0.6750 0.0774 
1080 0.6774 0.0750 
1200 0.6790 0.0767 
1320 0.6803 0.0736 
1440 0.6861 0.0722 
1560 0.6888 0.0763 
1680 0.6909 0.0740 
1800 0.6953 0.0716 
1920 0.6994 0.0718 
2040 0.7004 0.0717 
2160 0.7040 0.0721 


==> acc_tl_II_original.txt <==
samples mean std
120 0.4601 0.0611 
240 0.5184 0.0693 
360 0.5445 0.0647 
480 0.5657 0.0643 
600 0.5804 0.0618 
720 0.5900 0.0589 
840 0.5983 0.0575 
960 0.6027 0.0592 
1080 0.6092 0.0598 
1200 0.6108 0.0601 
1320 0.6116 0.0608 
1440 0.6156 0.0600 
1560 0.6187 0.0585 
1680 0.6201 0.0579 
1800 0.6242 0.0574 
1920 0.6258 0.0575 
2040 0.6254 0.0593 
2160 0.6265 0.0581 

